Infrared spectroscopy of astrophysical ice analogs at oblique angles

In astrochemical exploration, infrared (IR) spectroscopy is vital for understanding the composition and structure of ice in various space environments. This article explores the impact of incident angles on IR spectroscopy, focusing on molecular components present in interstellar and circumstellar ice mantles such as CO, CO$_2$, H$_2$O, CH$_3$OH, NH$_3$, CH$_4$, H$_2$S. The experiment involves changing the angle at which the infrared beam hits the surface used for ice deposition. It is important to measure the density of the ice layer accurately, especially for experiments that involve using different angles in infrared spectroscopy. Furthermore, the experimental methodology allowed us to derive the {\it effective} refraction index values in the infrared range for each ice component. Existing corrections typically consider geometric configurations but overlook the refractive index of the ice ($n$), a factor dependent on ice composition. The study reveals that the incident angle and the refractive index, determine the pathlength of the IR beam across the ice sample. This insight challenges conventional corrections, impacting the integrated absorption values of the IR bands and column densities. In addition, for certain ice components, variations in the incidence angle affect the longitudinal (LO) and transverse (TO) optical modes of the ice, leading to observable changes in the IR band profiles that provide information on the amorphous or crystalline structure of the ice. The practical implications of this work apply to experimental setups where normal IR measurements are unfeasible. Researchers using, for example, the standard 45$^{\circ}$ angle for IR spectroscopy, will benefit from a more accurate estimation of ice column density.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
